Massive Data-Centric Parallelism in the Chiplet Era

Recent works have introduced task-based parallelization schemes to accelerate graph search and sparse data-structure traversal, where some solutions scale up to thousands of processing units (PUs) on a single chip. However parallelizing these memory-intensive workloads across millions of cores requires a scalable communication scheme as well as designing a cost-efficient computing node that makes multi-node systems practical, which have not been addressed in previous research. To address these challenges, we propose a task-oriented scalable chiplet architecture for distributed execution (Tascade), a multi-node system design that we evaluate with up to 256 distributed chips -- over a million PUs. We introduce an execution model that scales to this level via proxy regions and selective cascading, which reduce overall communication and improve load balancing. In addition, package-time reconfiguration of our chiplet-based design enables creating chip products that optimized post-silicon for different target metrics, such as time-to-solution, energy, or cost. We evaluate six applications and four datasets, with several configurations and memory technologies to provide a detailed analysis of the performance, power, and cost of data-centric execution at a massive scale. Our parallelization of Breadth-First-Search with RMAT-26 across a million PUs -- the largest of the literature -- reaches 3021 GTEPS.

==> txt/Deprecated.txt <==


===Routing policy Within (offset guided, truncate rep id)
-PROS: Shorter dist on average
Routing policy on-way (offset matches)
-PRO: Closer to final destination
Better routing if replica!=package
Choose WITHIN if replica==package
Choose ON-WAY for write-through cache or if replicaW > 32 or replica>=package
WITHIN for write-back cache and replica small
Question: Is it really on-way better for WT? or it really within really better for small replicas?
Run two simulations with 64x64, one with replica 16 and one with replica 32, and compare the routing!
Question: Is smaller queues always better for frontier-based? is big queues always better for write-back? Running two replica sizes make sense, and run with small and big queues.
Question: Is Sending to T3 if not crowded good? Probably only if within package! We don't test more than one, so that's okay.
